Spatially Resolved Star Formation and Inside-out Quenching in the TNG50 Simulation and 3D-HST Observations

We compare the star forming main sequence (SFMS) -- both integrated and resolved on 1kpc scales -- between the high-resolution TNG50 simulation of IllustrisTNG and observations from the 3D-HST slitless spectroscopic survey at z~1. Contrasting integrated star formation rates (SFRs), we find that the slope and normalization of the star-forming main sequence in TNG50 are quantitatively consistent with values derived by fitting observations from 3D-HST with the Prospector Bayesian inference framework. The previous offsets of 0.2-1dex between observed and simulated main sequence normalizations are resolved when using the updated masses and SFRs from Prospector. The scatter is generically smaller in TNG50 than in 3D-HST for more massive galaxies with M_*>10^10Msun, even after accounting for observational uncertainties. When comparing resolved star formation, we also find good agreement between TNG50 and 3D-HST: average specific star formation rate (sSFR) radial profiles of galaxies at all masses and radii below, on, and above the SFMS are similar in both normalization and shape. Most noteworthy, massive galaxies with M_*>10^10.5Msun, which have fallen below the SFMS due to ongoing quenching, exhibit a clear central SFR suppression, in both TNG50 and 3D-HST. In TNG this inside-out quenching is due to the supermassive black hole (SMBH) feedback model operating at low accretion rates. In contrast, the original Illustris simulation, without this same physical SMBH mechanism, does not reproduce the central SFR profile suppression seen in data. The observed sSFR profiles provide support for the TNG quenching mechanism and how it affects gas on kiloparsec scales in the centers of galaxies.

==> arXiv.txt <==
Title:
Spatially Resolved Star Formation and Inside-out Quenching in the TNG50 Simulation and 3D-HST Observations

Authors: 
Erica J. Nelson, Sandro Tacchella, Benedikt Diemer, Joel Leja, Lars Hernquist, Katherine E. Whitaker, Rainer Weinberger, Annalisa Pillepich, Dylan Nelson, Bryan A. Terrazas, Rebecca Nevin, Gabriel B. Brammer, Blakesley Burkhart, Rachel Cochrane, Pieter van Dokkum, Benjamin D. Johnson, Federico Marinacci, Lamiya Mowla, Rudiger Pakmor, Rosalind E. Skelton, Joshua Speagle, Volker Springel, Paul Torrey, Mark Vogelsberger, Stijn Wuyts

Abstract:
We compare the star forming main sequence (SFMS), both integrated and resolved on 1kpc scales,  between the high-resolution TNG50 simulation of IllustrisTNG and observations from the 3D-HST  survey at z~1.  Contrasting integrated star formation rates (SFRs), we find that the slope and  normalization of the star-forming main sequence in TNG50 are quantitatively consistent with values derived by fitting observations from 3D-HST with the Prospector Bayesian inference framework. The previous offsets of 0.2-1dex between observed and simulated main sequence normalizations are resolved when using the updated masses and SFRs from Prospector. The scatter is generically smaller in TNG50 than in 3D-HST for more massive galaxies with M_*>10^10Msun, even after accounting for observational uncertainties.  When comparing resolved star formation, we also find good agreement between TNG50 and 3D-HST: average specific star formation rate (sSFR) radial profiles of galaxies at all masses and radii below, on, and above the SFMS are similar in both normalization and shape. Most noteworthy, massive galaxies with M_*>10^10.5Msun, which have fallen below the SFMS due to ongoing quenching, exhibit a clear central SFR suppression, in both TNG50 and 3D-HST. In TNG this inside-out quenching is due to the supermassive black hole (SMBH) feedback model operating at low accretion rates. In contrast, the original Illustris simulation, without this same physical SMBH mechanism, does not reproduce the central SFR profile   suppression seen in data. The observed sSFR profiles provide support for the TNG quenching  mechanism and how it affects gas on kiloparsec scales in the centers of galaxies.
